Systematic mischaracterization of exoplanetary system dynamical histories from a model degeneracy near mean-motion resonance

There is a degeneracy in the radial velocity exoplanet signal between a single planet on an eccentric orbit and a two-planet system with a period ratio of 2:1. This degeneracy could lead to misunderstandings of the dynamical histories of planetary systems as well as measurements of planetary abundances if the correct architecture is not established. We constrain the rate of mischaracterization by analyzing a sample of 60 non-transiting, radial velocity systems orbiting main sequence stars from the NASA Exoplanet Archive (NASA Archive) using a new Bayesian model comparison pipeline. We find that 15 systems (25% of our sample) show compelling evidence for the two-planet case with a confidence level of 95%.

==> Table2.txt <==
# Systematic mischaracterization of exoplanetary system dynamical histories from a model degeneracy near mean-motion resonance
# Boisvert, Steffen, and Nelson 2018
# 
# Extended Sample Model Parameters and Pipeline Results
#
#
# All error bars are derived from the posterior distributions
# and are the smallest width which contains 68.2% of the distribution.
#
# The columns are the sorted as the following:
##1 - Star Name
##2 - 0: Main Sequence 1: Non-Main Sequence
##3 - Single Eccentric: Period [days]
##4 - Single Eccentric: Period error [days]
##5 - Single Eccentric: Velocity Semi-Amplitude [m/s]
##6 - Single Eccentric: Velocity Semi-Amplitude error [m/s]
##7 - Single Eccentric: Eccentricity
##8 - Single Eccentric: Eccentricity error
##9 - Single Eccentric: Longitude of Periastron [rad]
##10- Single Eccentric: Longitude of Periastron error [rad]
##11- Single Eccentric: Mean Anomaly of Earliest Observation [rad]
##12- Single Eccentric: Mean Anomaly of Earliest Observation error [rad]
##13- Single Eccentric: A [m/s/day]
##14- Single Eccentric: A error [m/s/day]
##15- Single Eccentric: C [m/s]
##16- Single Eccentric: C error [m/s]
##17- Bayes factor between the 2:1 fixed circular double model and the single eccentric model
##18- 2:1 Fixed Circular Double: Outer Period [days]
##19- 2:1 Fixed Circular Double: Outer Period error [days]
##20- 2:1 Fixed Circular Double: Outer Velocity Semi-Amplitude [m/s]
##21- 2:1 Fixed Circular Double: Outer Velocity Semi-Amplitude error [m/s]
##22- 2:1 Fixed Circular Double: Outer Mean Anomaly of Earliest Observation [rad]
##23- 2:1 Fixed Circular Double: Outer Mean Anomaly of Earliest Observation error [rad]
##24- 2:1 Fixed Circular Double: Inner Velocity Semi-Amplitude [m/s]
##25- 2:1 Fixed Circular Double: Inner Velocity Semi-Amplitude error [m/s]
##26- 2:1 Fixed Circular Double: Inner Mean Anomaly of Earliest Observation [rad]
##27- 2:1 Fixed Circular Double: Inner Mean Anomaly of Earliest Observation error [rad]
##28- 2:1 Fixed Circular Double: A [m/s/day]
##29- 2:1 Fixed Circular Double: A error [m/s/day]
##30- 2:1 Fixed Circular Double: C [m/s]
##31- 2:1 Fixed Circular Double: C error [m/s]
##32- Bayes factor between the 2.17:1 fixed circular double model and the single eccentric model
##33- 2.17:1 Fixed Circular Double: Outer Period [days]
##34- 2.17:1 Fixed Circular Double: Outer Period error [days]
##35- 2.17:1 Fixed Circular Double: Outer Velocity Semi-Amplitude [m/s]
##36- 2.17:1 Fixed Circular Double: Outer Velocity Semi-Amplitude error [m/s]
##37- 2.17:1 Fixed Circular Double: Outer Mean Anomaly of Earliest Observation [rad]
##38- 2.17:1 Fixed Circular Double: Outer Mean Anomaly of Earliest Observation error [rad]
##39- 2.17:1 Fixed Circular Double: Inner Velocity Semi-Amplitude [m/s]
##40- 2.17:1 Fixed Circular Double: Inner Velocity Semi-Amplitude error [m/s]
##41- 2.17:1 Fixed Circular Double: Inner Mean Anomaly of Earliest Observation [rad]
##42- 2.17:1 Fixed Circular Double: Inner Mean Anomaly of Earliest Observation error [rad]
##43- 2.17:1 Fixed Circular Double: A [m/s/day]
##44- 2.17:1 Fixed Circular Double: A error [m/s/day]
##45- 2.17:1 Fixed Circular Double: C [m/s]
##46- 2.17:1 Fixed Circular Double: C error [m/s]
##47- Bayes factor between the floating circular double model and the single eccentric model
##48- Floating Circular Double: Outer Period [days]
##49- Floating Circular Double: Outer Period error [days]
##50- Floating Circular Double: Outer Velocity Semi-Amplitude [m/s]
##51- Floating Circular Double: Outer Velocity Semi-Amplitude error [m/s]
##52- Floating Circular Double: Outer Mean Anomaly of Earliest Observation [rad]
##53- Floating Circular Double: Outer Mean Anomaly of Earliest Observation error [rad]
##54- Floating Circular Double: Inner Period [days]
##55- Floating Circular Double: Inner Period error [days]
##56- Floating Circular Double: Inner Velocity Semi-Amplitude [m/s]
##57- Floating Circular Double: Inner Velocity Semi-Amplitude error [m/s]
##58- Floating Circular Double: Inner Mean Anomaly of Earliest Observation [rad]
##59- Floating Circular Double: Inner Mean Anomaly of Earliest Observation error [rad]
##60- Floating Circular Double: A [m/s/day]
##61- Floating Circular Double: A error [m/s/day]
##62- Floating Circular Double: C [m/s]
##63- Floating Circular Double: C error [m/s]
##64- Preferred Fixed Circular Double Model. 0=2:1 and 1=2.17:1
##65- Corresponding Percentile Bin. The bins are 99, 95, 84, 68, 50, and 0

HD_240237,1,746.565,3.168,91.674,3.178,0.417,0.023,1.806,0.082,3.307,0.062,0.012,0.002,76.099,1.501,95952665311199997764493774798528670859264.000,702.995,3.259,63.377,1.444,4.708,0.042,59.099,2.345,1.300,0.083,0.004,0.003,83.183,1.514,10912980029800000667380574134942176526642324415711884840572548030068526657524576813056.000,770.449,3.087,69.754,1.589,5.449,0.043,57.522,2.574,1.426,0.079,0.010,0.002,82.313,1.536,196259296793999994374842880141924681988206109428739053805075648929746767892566769664.000,781.779,6.368,69.854,1.573,5.593,0.085,355.006,1.414,57.419,2.622,1.440,0.079,0.010,0.002,81.830,1.543,1,99
HD_2952,1,320.601,0.449,66.528,29.136,0.672,0.109,0.065,0.033,4.221,0.050,0.008,0.001,4.561,3.112,67247199539.300,319.661,0.457,24.539,0.971,4.262,0.074,12.998,0.781,2.156,0.161,0.008,0.001,0.939,0.747,6882419265549999727463486943372200654787578305462279340032.000,318.826,0.267,23.159,0.942,4.132,0.045,15.895,0.709,4.414,0.097,0.006,0.001,3.151,0.739,1226524538640000047610948069063442196153150775921291354335283840548864.000,317.073,0.723,21.944,0.921,3.805,0.114,151.268,0.148,17.158,0.735,1.682,0.107,0.009,0.001,0.237,0.764,1,99
alf_Ari,1,368.676,0.553,32.340,0.486,0.435,0.023,3.079,0.028,0.922,0.049,-0.012,0.001,3.469,0.541,123549428534.000,383.203,1.208,42.589,0.663,5.223,0.087,9.100,0.583,2.839,0.229,0.002,0.002,-1.481,0.812,98046909251999999775848401199198292579103709069312.000,372.596,0.520,29.666,0.524,4.308,0.044,10.251,0.455,6.174,0.099,-0.010,0.001,0.912,0.454,221532817791000000404380019217058185528170089531047936.000,376.800,0.840,30.132,0.539,4.627,0.065,171.110,0.247,9.681,0.464,6.011,0.096,-0.005,0.001,-1.696,0.620,1,99
HD_96127,1,642.649,1.910,125.529,4.357,0.454,0.022,3.028,0.029,3.170,0.036,-0.028,0.004,-927.916,1.092,354542329882000008314829280558329102336.000,648.202,3.010,89.491,1.494,6.230,0.053,49.769,1.958,3.140,0.089,-0.037,0.004,-929.657,1.044,96307561004500000627607813598677536717406208.000,632.389,2.192,96.664,1.496,5.948,0.038,41.016,1.255,1.414,0.065,0.023,0.003,-923.953,0.929,267913310014999985301277813255244097113012117176320.000,644.405,2.859,103.449,1.888,6.137,0.047,282.868,1.203,45.508,1.502,0.927,0.082,0.032,0.003,-922.305,0.977,1,99
HD_95089,1,506.962,3.882,23.379,0.529,0.189,0.021,5.716,0.133,3.076,0.102,0.001,0.001,-0.362,0.356,46.081,490.782,3.497,22.151,0.471,2.267,0.057,4.155,0.459,5.946,0.126,0.003,0.001,-0.825,0.348,37536125450500000.000,496.568,2.878,20.652,0.552,2.404,0.048,6.731,0.571,4.643,0.109,-0.004,0.001,0.228,0.354,467232434822000.000,501.231,4.140,20.371,0.570,2.490,0.072,226.898,1.729,6.992,0.598,4.440,0.159,-0.006,0.002,0.494,0.381,1,99
11_UMi,1,515.762,0.709,193.547,1.136,0.088,0.006,1.996,0.065,2.359,0.066,-0.013,0.002,-13.157,0.761,24.134,515.538,0.718,191.380,1.135,4.352,0.015,17.549,1.207,0.305,0.070,-0.014,0.002,-12.505,0.764,1056694808890000.000,513.221,0.746,185.384,1.150,4.295,0.016,19.425,1.149,4.800,0.078,-0.011,0.002,-10.386,0.839,3730900908490000.000,513.284,0.767,186.972,1.259,4.303,0.016,242.652,1.586,19.955,1.159,5.359,0.152,-0.013,0.002,-10.608,0.827,1,99
HD_136418,1,464.224,0.811,44.477,0.477,0.249,0.011,0.197,0.045,5.184,0.046,-0.014,0.001,-2.535,0.423,0.002,464.586,0.859,42.364,0.435,5.423,0.020,10.611,0.506,4.197,0.052,-0.011,0.001,-4.078,0.413,8026869533560.000,474.991,1.263,41.621,0.390,5.633,0.028,10.413,0.465,2.855,0.081,-0.007,0.001,-4.988,0.424,82764368252700.000,477.250,1.572,40.929,0.400,5.655,0.033,212.629,1.336,10.522,0.462,2.212,0.144,-0.004,0.001,-5.547,0.439,1,99
HD_81688,1,184.098,0.190,58.745,0.905,0.010,0.010,3.149,1.405,2.356,1.409,0.003,0.002,-0.344,0.671,11.219,184.093,0.190,58.751,0.926,5.469,0.042,0.452,0.452,1.568,1.540,0.004,0.001,-0.316,0.676,141042932988.000,184.079,0.171,60.052,0.915,5.472,0.038,6.955,0.972,5.436,0.147,0.005,0.002,-1.208,0.673,1819088926469999907622092800.000,183.932,0.202,58.806,1.175,5.419,0.044,77.685,0.380,10.691,1.464,1.195,0.457,0.005,0.002,0.195,0.995,1,99
HIP_57050,0,41.349,0.012,33.757,0.811,0.188,0.020,4.547,0.151,4.699,0.230,0.007,0.001,-13.144,1.155,0.015,41.346,0.011,32.638,0.702,2.917,0.136,5.816,0.786,1.246,0.320,0.007,0.001,-12.929,1.261,4272754246.920,41.308,0.009,29.434,0.617,2.599,0.112,6.977,0.642,3.855,0.217,0.009,0.001,-15.772,0.832,483342.849,41.303,0.012,29.434,0.627,2.530,0.140,19.039,0.005,7.067,0.682,3.943,0.246,0.009,0.001,-16.152,0.961,1,99
HD_206610,1,641.620,11.600,37.236,1.156,0.175,0.025,5.482,0.147,2.499,0.079,-0.012,0.004,17.891,0.789,3216.848,625.384,7.768,36.957,0.658,1.590,0.066,7.428,0.910,4.091,0.107,-0.008,0.002,17.219,0.619,15904016.094,628.838,6.032,34.503,0.550,1.666,0.049,6.924,0.786,3.060,0.094,-0.017,0.002,19.298,0.471,2373725.626,643.420,8.727,32.950,0.747,1.826,0.085,277.533,5.089,6.206,0.776,2.390,0.273,-0.023,0.002,20.704,0.653,1,99
HD_216770,0,118.204,0.611,31.197,2.084,0.362,0.064,4.841,0.230,3.769,0.143,-0.005,0.006,31153.274,1.903,160667.009,121.769,0.376,14.047,2.967,4.301,0.328,33.860,3.435,0.794,0.183,0.037,0.007,31146.800,1.921,0.000,115.846,0.837,30.635,2.076,1.592,0.229,3.251,3.251,2.912,0.646,-0.003,0.006,31153.331,1.629,20712.468,113.781,2.603,11.702,2.502,1.711,0.881,61.248,0.235,30.639,4.331,1.205,0.266,0.024,0.007,31151.611,1.870,0,99
HD_114386,0,938.851,16.918,34.046,1.728,0.223,0.037,4.802,0.298,5.261,0.274,0.001,0.004,33370.433,1.083,1193.819,944.997,17.290,33.560,1.597,3.830,0.121,10.937,1.702,3.087,0.231,-0.001,0.004,33369.894,1.099,88016.398,955.463,15.808,33.788,1.554,3.923,0.106,14.078,1.955,2.231,0.222,-0.005,0.004,33367.713,1.278,1254.017,963.367,18.020,33.797,1.564,3.997,0.119,431.334,9.810,15.193,2.272,1.966,0.308,-0.005,0.004,33366.943,1.559,1,95
omi_CrB,1,187.600,0.133,35.359,0.733,0.224,0.019,1.106,0.097,4.881,0.092,0.002,0.001,1.728,0.492,86627.583,187.613,0.130,33.637,0.665,5.997,0.046,8.642,0.672,4.662,0.099,0.002,0.001,1.821,0.494,0.000,187.542,0.140,32.465,0.666,5.971,0.047,7.361,0.704,5.914,0.102,0.001,0.001,1.364,0.492,255.851,187.692,0.136,33.880,0.673,6.024,0.047,93.561,0.133,8.907,0.691,4.470,0.137,0.002,0.001,1.740,0.491,0,95
HD_101930,0,71.067,0.312,17.989,0.394,0.038,0.034,4.348,0.483,3.184,0.469,-0.012,0.005,18362.700,0.324,3.619,71.047,0.333,17.910,0.413,1.294,0.065,0.679,0.679,4.419,0.466,-0.012,0.005,18362.703,0.326,29960.794,71.301,0.168,17.929,0.414,1.379,0.042,2.373,0.504,1.487,0.197,-0.011,0.003,18363.189,0.345,192.440,71.324,0.438,17.917,0.629,1.379,0.070,33.000,0.697,2.324,0.532,1.606,0.636,-0.011,0.006,18363.052,0.446,1,95
14_And,1,185.798,0.233,100.027,1.403,0.008,0.008,2.256,2.071,2.575,2.073,-0.003,0.003,0.706,1.180,18.814,185.806,0.231,99.937,1.409,4.876,0.046,0.528,0.528,3.740,2.063,-0.003,0.003,0.745,1.181,25867.909,185.886,0.220,99.797,1.405,4.895,0.044,6.555,1.609,4.595,0.224,-0.008,0.003,1.679,1.239,351397550868000.000,185.940,0.248,100.234,1.405,4.898,0.051,63.279,0.387,12.839,1.709,2.604,0.559,-0.006,0.003,4.271,1.644,1,95
HD_180902,1,481.874,4.700,31.064,1.064,0.053,0.044,4.837,0.469,1.690,0.473,0.001,0.004,9.465,0.493,12.170,475.882,5.425,29.853,1.431,0.235,0.053,4.112,1.796,1.882,0.247,-0.004,0.005,9.534,0.497,18288.628,482.218,2.916,28.676,1.162,0.296,0.042,4.197,0.884,1.053,0.228,-0.004,0.003,9.269,0.536,2838.137,490.573,4.691,28.398,1.139,0.424,0.074,206.126,4.362,5.033,1.246,3.765,2.518,-0.003,0.003,8.724,0.591,1,95
HD_218566,0,225.676,0.145,8.200,0.227,0.239,0.029,1.019,0.193,6.093,0.190,0.001,0.000,0.683,0.189,17003.962,225.543,0.144,7.599,0.238,0.904,0.071,2.473,0.262,0.168,0.167,0.001,0.000,0.824,0.186,0.060,224.824,0.175,7.390,0.243,0.610,0.085,2.250,0.261,5.051,0.184,0.001,0.000,1.032,0.187,95.395,225.833,0.187,7.572,0.240,0.983,0.077,112.503,0.141,2.417,0.254,6.054,0.228,0.001,0.000,0.679,0.196,0,95
GJ_649,0,602.251,2.256,12.869,0.599,0.269,0.087,2.453,2.453,3.450,0.239,0.000,0.001,5.293,0.553,10964.511,601.381,2.174,11.545,0.309,3.411,0.108,2.878,0.388,1.832,0.317,0.001,0.000,6.176,0.463,10508.816,595.774,2.697,12.262,0.341,3.253,0.133,3.483,0.511,0.445,0.445,0.000,0.000,5.146,0.436,3853829429.210,600.809,3.629,11.843,0.360,3.367,0.209,320.740,4.309,3.698,0.508,2.881,2.881,0.001,0.000,6.074,0.579,0,95
75_Cet,1,694.604,1.387,37.744,0.740,0.052,0.021,2.633,0.410,1.204,0.410,0.004,0.001,0.021,0.531,3.622,694.784,1.379,37.572,0.728,3.855,0.043,1.690,0.840,5.047,0.456,0.004,0.001,0.067,0.528,10412.183,694.412,1.403,37.124,0.738,3.835,0.044,3.306,0.703,4.323,0.210,0.005,0.000,0.399,0.472,6254232.329,693.946,1.421,37.231,0.729,3.821,0.045,303.674,2.054,5.005,0.733,2.986,0.257,0.003,0.000,-0.014,0.472,1,95
HD_27894,0,17.949,0.009,58.068,0.497,0.043,0.011,1.643,0.212,3.248,0.189,-0.061,0.009,82912.966,1.695,2.258,17.951,0.009,58.051,0.505,4.894,0.069,2.144,0.573,1.740,0.231,-0.058,0.009,82912.601,1.707,6118.833,17.973,0.010,58.400,0.487,5.036,0.072,3.913,0.732,0.503,0.174,-0.030,0.011,82907.647,1.936,12.791,17.973,0.010,58.461,0.492,5.038,0.075,8.317,0.042,3.952,0.734,1.833,1.505,-0.038,0.011,82909.372,2.156,1,95
HD_32518,1,157.694,0.196,112.979,2.202,0.040,0.018,1.004,0.407,5.010,0.396,0.011,0.004,-11.449,1.381,5.424,157.696,0.191,113.441,2.283,6.004,0.031,2.777,2.071,4.693,0.559,0.011,0.004,-11.855,1.387,3259.355,157.452,0.186,117.900,2.185,5.998,0.028,9.897,2.376,4.916,0.165,0.014,0.004,-11.898,1.264,175868.917,157.575,0.247,111.575,2.689,6.014,0.035,41.070,7.172,12.290,2.605,1.302,0.693,0.014,0.005,-9.411,1.758,1,95
HD_231701,0,141.753,0.595,39.179,1.528,0.101,0.061,0.815,0.419,0.479,0.417,-0.001,0.007,-2.665,1.855,1.570,142.011,0.456,38.637,1.249,1.335,0.110,1.934,1.630,1.692,0.726,0.001,0.006,-2.495,1.884,993.372,141.299,0.349,41.561,1.477,1.321,0.103,12.813,3.374,2.975,0.227,-0.008,0.006,-0.015,1.810,2.385,141.056,0.499,41.295,1.484,1.275,0.119,65.301,0.268,13.631,3.633,3.181,0.346,-0.006,0.006,-1.595,2.158,1,95
gam_1_Leo,1,428.568,0.169,209.439,0.631,0.150,0.003,3.622,0.022,3.733,0.023,0.008,0.001,180.707,0.550,598.252,428.868,0.168,206.773,0.622,1.087,0.008,31.921,0.699,4.992,0.026,0.009,0.001,178.662,0.530,0.000,431.361,0.145,205.423,0.676,1.174,0.007,14.695,0.821,1.422,0.058,0.002,0.001,176.005,0.488,23678103001999999390928928374305849344.000,428.728,0.168,208.320,0.632,1.095,0.007,217.828,0.270,33.723,0.720,5.542,0.047,0.014,0.001,178.028,0.518,0,95
HD_2638,0,3.446,0.000,67.023,0.431,0.007,0.006,3.345,0.782,1.859,0.796,0.048,0.014,9619.750,2.310,14.032,3.446,0.000,67.063,0.429,5.244,0.094,0.366,0.366,0.885,0.878,0.049,0.014,9619.705,2.289,407.322,3.446,0.000,66.753,0.448,5.256,0.090,1.364,0.458,4.435,0.354,0.049,0.014,9619.322,2.315,1949.505,3.446,0.001,66.932,0.547,5.254,0.098,1.483,0.006,2.792,0.606,2.443,2.443,0.056,0.015,9618.376,2.594,1,95
HD_31253,0,465.027,0.779,12.045,0.454,0.310,0.042,4.193,0.114,2.421,0.099,0.000,0.000,1.815,0.253,295.224,464.439,0.637,10.748,0.338,0.267,0.060,3.581,0.332,2.866,0.131,0.001,0.000,1.957,0.254,0.000,468.145,0.719,10.720,0.352,0.482,0.061,3.979,0.442,1.152,0.159,0.001,0.000,2.094,0.259,0.648,465.373,1.114,10.692,0.345,0.326,0.082,231.564,0.683,3.687,0.368,2.718,0.182,0.001,0.000,2.005,0.256,0,95
HD_221287,0,441.689,2.364,108.376,23.420,0.306,0.095,0.202,0.202,1.684,0.078,0.030,0.005,-21856.690,5.620,6.687,443.173,1.458,84.330,2.972,1.794,0.060,17.716,2.978,3.664,0.085,0.026,0.003,-21865.361,1.215,124.623,452.506,0.999,73.499,1.374,2.096,0.039,12.947,2.456,2.337,0.054,0.011,0.002,-21861.091,1.292,0.696,451.132,3.062,74.147,2.406,2.068,0.089,209.635,3.106,13.156,2.674,2.438,0.330,0.012,0.003,-21861.682,1.678,1,95
HD_190647,0,1008.634,110.928,33.137,4.257,0.187,0.037,4.233,0.307,3.520,2.763,-0.010,0.014,-40267.221,1.390,82.739,931.104,76.658,30.254,2.435,3.806,0.439,7.898,1.037,2.942,0.933,-0.020,0.006,-40266.656,1.652,52.221,1009.661,62.367,32.738,3.550,4.127,0.280,7.481,0.919,2.967,0.677,-0.012,0.007,-40266.505,0.991,3.062,1089.035,329.241,43.730,16.925,4.899,1.198,443.892,34.078,6.587,1.668,2.646,0.751,0.017,0.058,-40267.832,2.117,0,95
HD_220773,0,2826.619,813.331,17.902,2.830,0.422,0.151,4.689,0.388,2.736,1.282,0.006,0.006,-3.728,1.799,54.059,2877.765,87.742,14.598,1.513,1.634,0.115,10.153,1.415,4.796,0.248,0.003,0.001,-4.964,1.046,44.878,3192.696,107.800,15.817,1.685,1.943,0.121,10.960,1.639,4.932,0.263,0.001,0.001,-5.437,1.231,7.144,3029.630,1090.800,17.121,6.139,1.483,1.227,1461.987,130.600,10.415,2.731,4.846,0.542,0.001,0.009,-5.238,2.715,0,95
HD_330075,0,3.388,0.000,106.967,0.678,0.003,0.003,4.343,1.940,2.172,2.171,-0.012,0.004,61278.440,0.382,34.801,3.388,0.000,106.952,0.678,5.865,0.007,0.257,0.256,2.275,2.273,-0.012,0.004,61278.443,0.368,37.210,3.388,0.000,106.814,0.726,5.867,0.008,0.488,0.488,3.224,1.207,-0.013,0.005,61278.580,0.402,153.850,3.388,0.000,107.006,0.758,5.867,0.009,37.244,37.244,1.373,1.350,2.764,1.614,-0.013,0.007,61278.428,0.776,1,95
HIP_79431,0,113.434,0.645,150.182,2.240,0.227,0.023,5.060,0.059,3.384,0.061,-0.088,0.027,-9.870,2.359,3.042,114.843,0.366,153.448,2.498,2.221,0.021,28.673,1.685,5.439,0.118,-0.142,0.020,-2.809,2.209,26.990,113.989,0.399,155.866,2.195,2.187,0.021,30.649,1.824,4.001,0.087,-0.386,0.024,10.530,1.900,0.236,114.191,0.473,155.262,2.458,2.197,0.023,53.141,1.768,30.100,2.024,4.220,0.573,-0.353,0.101,8.344,6.151,1,95
HD_86081,0,2.138,0.000,207.610,0.809,0.013,0.006,4.150,0.566,4.605,0.563,0.046,0.042,-4.494,1.161,20.735,2.138,0.000,207.484,0.781,2.473,0.017,2.229,1.200,0.738,0.608,0.041,0.043,-4.339,1.133,8.765,2.138,0.000,207.217,0.754,2.478,0.017,1.531,1.530,1.298,0.447,0.012,0.036,-4.819,1.363,6.563,2.138,0.000,207.317,0.762,2.474,0.018,176.120,176.117,2.109,2.107,2.147,2.140,0.008,0.049,-3.851,1.899,0,84
HD_47536,1,976.454,317.623,131.784,26.074,0.162,0.162,3.346,0.915,3.813,1.522,0.115,0.120,79421.421,25.015,12.642,1034.890,353.647,112.994,49.687,4.126,2.157,42.154,42.154,4.231,1.707,0.060,0.132,79417.427,16.943,0.754,1089.811,410.060,120.939,58.663,3.946,2.337,39.415,39.415,4.430,1.662,0.062,0.127,79420.155,18.883,0.761,808.656,127.346,129.225,24.831,5.329,0.479,612.003,612.003,10.265,10.264,2.092,2.045,0.073,0.146,79419.155,15.109,0,84
HD_121504.0,63.320,0.029,53.647,1.037,0.031,0.017,3.952,0.587,4.609,0.579,0.009,0.002,19617.597,0.664,8.666,63.324,0.030,53.695,1.041,2.266,0.035,1.228,0.957,0.674,0.674,0.009,0.002,19617.604,0.671,12.443,63.326,0.029,53.874,0.989,2.263,0.034,1.831,0.999,1.488,0.477,0.008,0.002,19617.495,0.681,8718280803000.000,63.317,0.044,55.444,1.787,2.233,0.058,26.536,25.550,7.004,2.144,2.941,0.854,0.008,0.002,19617.049,0.910,1,84
GJ_3634,0,2.646,0.001,5.928,0.536,0.059,0.059,1.687,1.305,3.389,1.309,0.026,0.002,5192.862,0.373,1.112,2.646,0.001,5.915,0.526,5.164,0.169,0.267,0.267,2.371,1.555,0.026,0.002,5192.852,0.370,12.277,2.646,0.001,5.801,0.522,5.135,0.170,1.052,0.539,2.820,2.820,0.026,0.002,5192.853,0.372,39.378,2.646,0.001,5.787,0.473,5.215,0.177,15.359,14.397,2.395,0.747,4.098,1.636,0.023,0.005,5192.829,0.578,1,84
GJ_674,0,4.693,0.001,9.245,0.186,0.144,0.018,2.860,0.133,3.500,0.234,-0.006,0.001,-2730.115,0.218,12.208,4.693,0.001,8.969,0.190,0.304,0.304,1.393,0.170,3.520,0.367,-0.006,0.001,-2730.044,0.219,0.000,4.691,0.001,9.114,0.190,5.769,0.192,1.136,0.208,4.739,0.324,-0.007,0.001,-2729.699,0.417,0.001,4.694,0.001,8.950,0.191,0.187,0.162,2.346,0.000,1.446,0.173,3.166,0.382,-0.006,0.001,-2730.049,0.208,0,84
HD_179079,0,14.477,0.004,6.476,0.200,0.103,0.036,2.840,2.840,5.750,0.348,-0.001,0.001,-1.495,0.283,1.194,14.477,0.004,6.400,0.200,5.860,0.141,0.638,0.228,5.535,0.421,-0.001,0.001,-1.472,0.275,9.412,14.474,0.004,6.395,0.201,5.775,0.147,0.765,0.216,2.495,0.450,-0.001,0.001,-1.446,0.278,21616975.838,14.474,0.004,6.426,0.211,5.750,0.174,6.713,0.014,1.586,0.217,4.424,1.855,-0.001,0.001,-1.180,0.307,1,84
18_Del,1,988.095,3.380,119.572,1.175,0.046,0.011,2.609,0.223,5.463,0.221,-0.016,0.002,1.042,0.847,8.216,987.518,3.390,119.239,1.178,1.777,0.020,5.522,1.410,0.934,0.207,-0.016,0.002,1.021,0.857,0.022,986.229,3.215,119.545,1.168,1.771,0.020,0.677,0.677,3.764,2.519,-0.019,0.002,1.283,0.866,12801845829.400,987.078,4.665,119.028,2.310,1.774,0.025,354.278,203.838,6.394,2.319,1.924,0.661,-0.019,0.003,1.851,1.079,0,84
HD_224693,0,26.729,0.022,39.724,1.275,0.026,0.026,2.495,2.495,5.377,0.902,-0.002,0.005,5.893,0.996,5.480,26.735,0.021,39.674,1.238,5.747,0.073,0.658,0.658,4.988,1.278,-0.003,0.005,5.975,0.977,5.453,26.735,0.019,39.819,1.209,5.751,0.068,0.702,0.702,3.398,0.955,-0.003,0.005,5.769,0.987,21.981,26.738,0.025,39.955,1.860,5.766,0.083,5.711,5.676,3.607,1.671,4.050,2.233,-0.006,0.007,6.227,1.438,0,84
HD_139357,1,1016.611,26.455,144.426,4.194,0.075,0.015,3.757,0.239,3.253,0.174,0.077,0.019,6.338,1.119,5.278,1020.151,25.301,143.778,3.858,0.725,0.101,11.118,2.384,4.036,0.160,0.075,0.018,6.123,1.141,0.553,1039.368,48.569,147.416,7.788,0.798,0.188,13.202,4.239,3.354,0.289,0.059,0.036,7.088,1.186,0.055,1020.580,29.312,144.120,4.500,0.729,0.116,506.954,18.322,11.469,2.793,3.918,0.318,0.074,0.021,6.275,1.213,0,84
eps_Tau,1,609.196,13.028,96.012,2.107,0.154,0.025,1.684,0.125,1.385,0.153,0.015,0.011,0.493,1.506,0.114,597.492,10.194,94.221,1.863,2.933,0.085,12.096,2.032,4.442,0.185,0.008,0.008,0.978,1.469,5.148,586.802,7.022,94.509,1.869,2.881,0.060,13.823,2.104,3.321,0.155,-0.007,0.007,1.096,1.347,0.184,591.594,6.790,95.028,1.858,2.945,0.069,257.285,6.769,15.523,2.506,2.673,0.344,-0.009,0.007,1.649,1.335,1,84
HD_109749,0,5.239,0.001,28.705,1.083,0.040,0.035,1.260,0.660,0.688,0.683,-0.002,0.005,5.602,0.941,3.355,5.239,0.001,28.491,1.052,1.858,0.089,0.759,0.758,2.530,0.911,-0.003,0.005,5.565,0.934,4.372,5.239,0.001,28.425,1.018,1.890,0.087,0.680,0.679,1.207,1.207,-0.003,0.005,5.500,0.946,7.061,5.239,0.001,28.353,1.085,1.874,0.091,1468.805,1468.804,1.840,1.839,4.309,1.974,-0.002,0.007,5.325,1.844,1,68
eps_CrB,1,418.006,0.406,133.155,2.069,0.078,0.013,2.239,0.200,1.720,0.198,0.013,0.002,46.841,1.476,4.063,417.675,0.397,132.821,2.109,3.961,0.022,10.499,1.853,5.408,0.205,0.013,0.002,47.065,1.484,0.000,417.543,0.435,135.874,2.172,3.965,0.024,1.384,1.384,3.717,2.566,0.011,0.002,49.644,1.453,3.950,418.909,0.506,129.333,2.303,3.991,0.026,204.095,1.063,13.445,2.130,4.698,0.243,0.013,0.002,44.549,1.680,0,68
HD_170469,0,1121.483,11.280,11.651,0.469,0.051,0.051,0.809,0.652,2.855,2.855,0.002,0.000,-1.684,0.332,2.666,1122.293,12.142,11.520,0.457,0.666,0.074,0.390,0.390,2.240,2.240,0.002,0.000,-1.702,0.336,3.789,1125.595,12.103,11.602,0.459,0.684,0.081,0.781,0.508,5.565,0.686,0.002,0.000,-1.584,0.349,449289990.334,1147.407,18.275,12.068,0.410,0.823,0.110,73.848,28.603,2.869,0.790,1.335,0.520,0.002,0.001,-1.779,0.379,1,68
HD_99109,0,436.911,2.173,13.246,0.783,0.039,0.039,4.526,1.281,4.155,1.274,0.002,0.001,0.143,0.539,3.555,436.677,2.073,13.179,0.791,2.353,0.118,0.380,0.380,2.227,2.224,0.002,0.001,0.142,0.540,3.597,436.663,2.368,13.379,0.815,2.351,0.144,0.487,0.487,4.654,1.628,0.002,0.001,0.134,0.534,10626.336,436.800,2.282,13.116,0.982,2.373,0.137,77.683,61.891,3.722,0.800,4.336,1.947,0.003,0.001,-0.086,0.576,1,68
HD_73534,1,2197.748,512.737,19.925,4.544,0.063,0.063,4.754,1.104,3.772,1.400,-0.008,0.010,6.500,3.287,0.245,2435.776,656.204,20.553,5.420,1.378,0.667,3.019,3.019,3.053,2.346,-0.005,0.005,5.664,1.908,3.015,2168.227,390.984,18.758,2.982,1.243,0.577,1.118,1.118,4.161,2.122,-0.006,0.006,5.762,2.239,1816726477350000128.000,1773.832,110.054,16.170,0.978,0.620,0.216,5.658,1.174,3.957,0.840,3.447,1.050,-0.001,0.002,3.816,0.842,1,68
HD_75898,0,418.125,2.002,57.920,1.196,0.111,0.020,4.520,0.160,1.688,0.160,-0.040,0.002,-6.058,1.156,2.398,417.750,2.067,56.635,1.688,6.184,0.066,7.480,1.718,1.600,0.184,-0.039,0.002,-5.418,1.524,0.276,420.586,1.409,56.908,1.628,0.179,0.047,8.534,2.177,5.030,0.195,-0.042,0.003,-9.136,0.826,1184.588,423.351,1.950,61.815,1.203,0.140,0.046,245.304,3.332,6.319,1.002,4.882,0.265,-0.039,0.003,-10.506,1.043,0,68
HD_107148,0,48.046,0.037,10.826,0.921,0.052,0.052,1.462,1.406,2.383,2.379,0.003,0.001,-0.243,0.574,1.927,48.048,0.036,10.786,0.911,1.556,0.129,0.422,0.421,1.644,1.386,0.003,0.001,-0.230,0.546,1.981,48.047,0.035,10.905,0.890,1.574,0.129,0.306,0.306,4.041,2.241,0.003,0.001,-0.197,0.522,20.901,48.048,0.050,10.693,0.970,1.561,0.172,10.409,9.714,3.096,0.739,3.683,1.931,0.002,0.001,-0.310,0.662,1,50
GJ_328,0,2912.178,442.486,34.218,3.843,0.102,0.102,5.139,0.466,2.591,0.964,0.016,0.008,-16.187,1.677,1.882,3437.928,974.050,34.697,6.393,1.313,0.910,9.230,9.230,1.992,1.944,0.017,0.007,-16.725,1.608,0.067,3700.850,1249.349,37.804,9.813,1.418,1.063,9.945,9.945,1.985,1.985,0.015,0.009,-16.685,1.825,1.719,2638.716,96.767,32.326,1.708,0.626,0.179,378.750,378.749,1.432,1.429,2.937,2.012,0.021,0.002,-16.285,1.248,0,50
HD_187085,0,1102.828,31.621,14.585,1.244,0.089,0.089,2.141,0.953,1.057,1.039,0.004,0.001,-1.237,0.940,1.587,1100.635,25.409,14.435,1.096,3.141,0.250,0.542,0.542,3.735,1.655,0.003,0.001,-1.203,0.861,1.816,1101.434,25.384,14.591,1.160,3.173,0.245,0.615,0.615,1.383,1.383,0.003,0.001,-1.122,0.870,10483.036,1070.897,22.677,14.393,1.059,2.814,0.242,182.480,2.347,4.809,0.878,2.690,2.690,0.003,0.001,-2.156,0.969,1,50
omi_UMa,1,1608.663,26.556,34.191,1.452,0.105,0.048,1.048,0.444,4.683,0.418,0.002,0.001,0.149,0.992,1.768,1595.799,24.471,33.969,1.482,5.660,0.093,2.092,1.543,3.892,0.644,0.003,0.001,0.198,0.985,0.801,1594.275,29.006,34.192,1.475,5.660,0.105,1.087,1.087,3.246,1.019,0.002,0.002,0.206,0.979,15.169,1580.723,32.359,34.747,1.987,5.606,0.120,66.546,66.545,5.830,1.983,3.701,0.830,0.004,0.002,0.633,1.241,0,50
HD_212771,1,366.104,1.388,58.805,3.017,0.099,0.023,0.802,0.212,2.236,0.211,-0.015,0.002,31.943,1.710,1.152,365.636,1.400,57.397,2.149,3.033,0.045,4.862,1.200,5.255,0.215,-0.016,0.003,31.637,1.474,1.697,362.101,1.443,56.316,1.377,2.932,0.048,4.900,1.002,3.350,0.169,-0.019,0.002,32.053,1.175,7.122,362.167,1.556,59.876,1.899,2.924,0.051,173.872,2.089,6.910,1.156,4.329,0.308,-0.019,0.003,34.182,1.382,1,50
HD_212301,0,2.246,0.000,57.317,0.867,0.081,0.015,3.567,0.150,0.709,0.146,-0.020,0.002,4696.629,0.571,1.465,2.246,0.000,56.957,0.774,4.290,0.027,4.183,0.847,5.013,0.175,-0.020,0.002,4696.598,0.607,0.000,2.246,0.000,57.008,0.782,4.324,0.027,0.872,0.871,3.176,1.105,-0.018,0.002,4695.970,0.728,0.004,2.246,0.000,55.928,0.904,4.270,0.031,1.128,0.021,4.586,1.039,5.341,0.457,-0.019,0.003,4696.064,0.755,0,50
HD_93083,0,143.112,0.705,17.061,0.580,0.135,0.028,5.280,0.218,5.813,0.197,-0.016,0.003,43642.443,0.413,1.381,143.336,0.738,16.630,0.645,4.812,0.061,2.332,0.530,4.348,0.192,-0.016,0.003,43642.391,0.413,0.040,147.522,0.887,18.246,0.616,5.211,0.074,4.166,0.879,2.898,0.147,-0.011,0.003,43640.370,0.413,37.534,144.102,1.883,17.080,1.190,4.817,0.132,82.900,11.060,3.348,1.246,5.053,0.370,-0.015,0.005,43641.553,1.565,0,50
HD_208527,1,911.736,6.824,151.041,3.371,0.118,0.024,3.639,0.224,4.762,0.210,0.039,0.007,0.576,2.791,1.259,908.677,6.570,149.602,3.304,2.116,0.041,16.817,4.183,0.757,0.235,0.037,0.006,1.194,2.887,0.002,896.755,8.578,149.654,3.336,2.123,0.046,1.728,1.728,4.491,1.725,0.027,0.008,-2.282,2.720,69932.618,837.556,28.346,175.782,24.255,1.722,0.167,619.056,46.369,49.909,25.164,3.273,0.473,0.018,0.007,4.639,2.864,0,50
HD_4313,1,357.992,0.999,45.519,0.694,0.063,0.016,1.542,0.170,4.393,0.159,-0.007,0.002,-20.324,0.651,1.243,357.515,0.973,45.722,0.780,5.898,0.035,2.244,0.756,4.078,0.212,-0.006,0.001,-20.683,0.682,0.061,357.084,0.977,46.952,0.626,5.859,0.032,0.938,0.560,3.406,0.531,-0.006,0.002,-21.819,0.527,5002235.450,357.061,1.015,49.373,0.661,5.826,0.029,225.152,5.553,3.631,0.526,0.441,0.441,-0.005,0.002,-23.505,0.494,0,50
HD_147513,0,527.437,5.858,29.543,1.951,0.258,0.051,5.023,0.269,4.937,0.328,0.001,0.003,12923.331,1.203,0.251,532.546,5.825,28.734,1.937,3.832,0.185,5.857,1.226,2.949,0.483,0.000,0.002,12923.063,1.073,1.086,541.963,4.141,30.062,1.831,4.134,0.125,5.707,1.284,0.835,0.308,0.004,0.002,12920.549,1.199,0.034,549.944,8.988,33.257,5.144,4.342,0.253,233.872,13.411,8.197,3.520,2.759,1.099,-0.002,0.005,12923.207,2.240,1,50
HD_50499,0,2504.688,59.998,22.705,0.997,0.232,0.046,4.660,0.202,4.188,0.166,-0.013,0.001,6.738,0.769,0.149,2510.938,42.798,21.403,0.960,2.529,0.074,4.273,0.963,0.575,0.231,-0.013,0.001,6.717,0.708,0.613,2562.188,42.429,21.345,0.969,2.630,0.081,4.646,0.977,3.018,3.018,-0.013,0.001,6.436,0.701,0.012,2553.928,69.906,21.351,1.033,2.603,0.134,1185.487,71.217,4.523,1.097,2.874,2.873,-0.013,0.001,6.454,0.796,1,0
HIP_12961,0,57.452,0.032,24.634,0.563,0.166,0.023,4.782,0.157,6.067,0.216,-0.001,0.001,33046.703,0.546,0.541,57.443,0.032,23.943,0.547,4.663,0.095,3.968,0.571,4.649,0.236,-0.001,0.001,33046.781,0.562,0.000,57.479,0.032,24.206,0.547,4.774,0.096,2.042,0.623,4.424,0.382,-0.001,0.001,33046.789,0.556,0.001,57.455,0.039,23.703,0.601,4.701,0.114,28.814,0.080,4.016,0.587,3.968,2.316,-0.001,0.001,33047.037,0.589,0,0
81_Cet,1,952.215,8.964,63.402,1.762,0.201,0.028,3.100,0.123,2.608,0.157,0.003,0.003,-0.565,1.095,0.112,953.651,11.400,60.453,1.686,5.730,0.091,10.795,1.574,2.282,0.262,0.001,0.003,-0.903,1.121,0.507,980.494,10.278,60.328,1.653,5.907,0.075,10.107,1.526,1.653,0.246,-0.001,0.003,-2.092,1.082,0.008,974.451,15.627,60.273,1.824,5.870,0.117,458.380,12.445,10.258,1.697,1.813,0.410,-0.001,0.003,-1.923,1.276,1,0
HD_33283,0,18.170,0.011,23.389,2.254,0.411,0.069,2.573,0.238,5.330,0.148,0.010,0.007,1.979,1.606,0.439,18.158,0.011,20.519,2.351,1.259,0.146,9.085,1.854,0.474,0.269,0.019,0.006,0.790,1.822,0.000,18.156,0.016,18.106,1.820,1.414,0.177,0.553,0.553,4.321,1.936,0.019,0.005,1.282,1.574,0.000,18.160,0.015,20.828,2.672,1.286,0.176,9.077,0.011,9.028,1.909,0.461,0.461,0.020,0.006,0.720,1.809,0,0
HD_164604,0,608.551,6.460,75.003,8.548,0.264,0.048,0.886,0.267,1.463,0.514,-0.042,0.006,-0.015,7.069,0.423,608.661,5.507,71.260,4.992,2.331,0.147,15.268,2.189,3.623,0.522,-0.041,0.006,0.609,3.306,0.041,621.145,3.224,66.832,2.499,2.664,0.077,13.147,2.005,1.733,0.264,-0.041,0.003,0.312,1.733,0.005,622.076,21.424,65.673,7.282,2.629,0.534,290.860,21.317,15.375,3.364,4.907,1.376,-0.032,0.009,-0.440,3.053,0,0
Pr0201,0,4.429,0.007,68.153,6.260,0.316,0.094,0.997,0.261,3.275,0.311,0.476,0.103,15.638,3.560,0.356,4.430,0.008,60.633,4.858,4.288,0.153,14.819,5.961,1.119,0.447,0.491,0.103,15.103,3.612,0.047,4.427,0.007,61.691,4.856,4.251,0.149,5.018,5.018,5.094,0.791,0.500,0.103,13.759,3.583,0.035,4.432,0.009,63.081,6.213,4.318,0.171,2.407,2.394,20.974,7.937,4.553,1.069,0.494,0.115,12.583,4.439,0,0
HD_5608,1,790.490,5.104,23.463,0.890,0.168,0.037,4.650,0.248,2.891,0.292,-0.015,0.001,-4.139,0.712,0.334,790.400,4.552,22.928,0.848,1.251,0.117,3.195,0.804,4.183,0.368,-0.015,0.001,-3.985,0.680,0.000,789.176,5.065,22.371,0.858,1.242,0.127,0.594,0.594,2.527,1.432,-0.016,0.001,-3.811,0.777,0.197,787.973,6.698,22.525,0.939,1.263,0.148,550.131,550.031,3.924,1.195,1.875,1.745,-0.016,0.001,-3.590,0.716,0,0
HD_205739,0,279.751,1.043,41.209,2.004,0.259,0.037,5.277,0.179,1.761,0.152,0.065,0.003,-14.895,1.022,0.280,279.488,1.102,38.125,1.378,0.740,0.062,9.530,1.393,2.358,0.153,0.065,0.003,-15.234,0.902,0.000,289.818,1.263,35.523,1.291,1.358,0.066,11.256,1.801,0.708,0.168,0.054,0.003,-13.315,0.850,0.047,282.401,1.491,38.158,1.362,0.898,0.083,137.354,0.768,11.727,1.629,1.799,0.192,0.062,0.003,-14.927,0.897,0,0
HD_129445,0,1817.954,40.440,38.281,2.355,0.619,0.075,2.898,0.148,5.448,0.135,0.003,0.003,22.407,1.840,0.112,1653.694,25.109,31.258,2.159,1.890,0.076,25.322,2.645,0.228,0.148,0.007,0.002,16.927,1.471,0.082,1747.070,26.331,30.719,2.158,2.132,0.077,25.181,2.819,3.075,3.074,0.007,0.002,15.422,1.475,0.003,1624.854,82.415,31.674,2.393,1.798,0.253,834.654,28.566,25.519,2.711,0.326,0.316,0.007,0.002,17.499,1.930,0,0
HD_175541,1,298.185,0.542,13.639,0.580,0.323,0.042,3.224,0.124,1.595,0.127,0.002,0.000,1.310,0.388,0.012,298.115,0.632,12.700,0.531,4.811,0.094,3.312,0.608,0.541,0.216,0.001,0.000,1.200,0.387,0.039,297.048,0.705,12.892,0.566,4.799,0.105,3.902,0.769,0.308,0.307,0.001,0.000,1.145,0.396,149.167,298.048,0.542,13.451,0.568,4.880,0.080,134.757,0.373,4.819,0.624,5.364,0.216,0.001,0.000,0.999,0.392,1,0
HD_148427,1,344.651,2.794,29.027,2.424,0.375,0.063,5.811,0.150,3.088,0.248,-0.013,0.002,10.214,1.493,0.030,333.393,2.284,25.500,1.483,1.163,0.277,3.400,1.769,3.845,0.754,-0.002,0.003,1.935,1.947,0.004,334.369,1.336,25.614,1.430,1.195,0.164,0.927,0.927,4.041,1.055,-0.002,0.002,1.942,1.514,0.080,337.711,2.287,25.515,1.485,1.690,0.268,175.414,1.427,6.537,1.449,0.876,0.575,-0.006,0.002,4.315,1.993,0,0
BD+14_4559,0,267.586,0.790,53.919,1.881,0.248,0.031,1.530,0.131,5.839,0.123,-0.032,0.003,0.514,1.230,0.019,267.142,0.761,52.905,2.000,1.047,0.054,11.926,1.627,0.538,0.165,-0.033,0.003,0.413,1.282,0.000,268.191,0.834,54.983,2.008,1.144,0.051,4.581,2.174,5.337,0.404,-0.035,0.004,3.616,1.230,0.000,266.270,0.994,53.305,1.988,1.005,0.067,135.999,1.805,12.988,1.936,0.995,0.340,-0.035,0.004,-0.032,1.342,0,0
HD_240210,1,494.093,1.583,173.355,2.399,0.157,0.014,4.932,0.070,2.342,0.083,0.042,0.005,3.788,1.717,0.012,496.100,1.582,168.295,2.225,1.039,0.040,23.902,2.305,3.406,0.115,0.035,0.005,4.258,1.734,0.000,505.851,1.378,162.115,2.271,1.291,0.034,19.101,2.134,0.943,0.112,0.014,0.005,8.673,1.738,24655216306.300,493.705,1.636,177.895,2.527,1.012,0.043,262.888,1.511,33.505,2.498,5.301,0.172,0.066,0.006,-2.608,1.896,0,0
HD_86264,0,1472.915,48.991,173.963,70.180,0.855,0.121,5.280,0.313,5.055,0.284,0.004,0.007,-19.878,14.147,0.002,1470.991,13.164,85.309,5.942,4.167,0.114,51.517,8.764,3.590,0.254,0.007,0.005,-3.576,5.035,0.000,1559.305,13.791,86.081,6.351,4.672,0.116,57.442,8.089,3.219,0.248,0.020,0.005,-11.475,4.685,0.000,1490.056,38.118,85.318,6.096,4.259,0.243,730.994,10.379,53.882,8.732,3.499,0.314,0.010,0.007,-6.073,5.956,0,0
HD_175167,0,1281.885,21.435,152.682,12.234,0.523,0.034,6.028,0.100,4.131,0.270,0.000,0.005,-61.225,6.025,0.000,1357.982,4.361,149.759,6.574,4.813,0.075,134.688,9.690,2.687,0.055,-0.068,0.005,-97.745,5.516,0.001,1435.125,5.569,151.273,6.546,5.034,0.083,157.310,11.837,2.500,0.060,-0.061,0.007,-111.687,6.593,0.001,1377.145,61.651,205.107,6.409,3.843,0.232,547.750,1.685,170.532,15.062,6.191,0.069,0.045,0.032,-108.009,12.260,1,0
xi_Aql,1,136.706,0.274,72.696,2.255,0.264,0.029,0.139,0.139,4.482,0.156,-0.007,0.004,-0.630,1.393,0.000,136.932,0.250,67.565,1.777,4.615,0.060,13.904,2.048,3.060,0.227,-0.009,0.004,-0.173,1.383,0.000,136.749,0.230,65.139,1.736,4.631,0.055,4.483,2.333,4.863,0.433,0.006,0.004,-0.415,1.419,0.000,136.759,0.255,67.171,1.937,4.604,0.058,69.374,0.482,14.927,2.202,3.961,0.442,-0.008,0.005,-0.307,1.536,0,0
HD_73267,0,1275.409,8.597,64.862,0.509,0.255,0.007,3.942,0.038,6.146,0.060,0.003,0.001,51915.269,0.373,0.000,1207.995,12.566,55.687,0.609,3.471,0.059,19.535,0.763,3.071,0.150,-0.003,0.001,51915.286,0.371,0.000,1285.608,64.032,60.081,0.713,3.745,0.252,18.474,2.334,2.904,0.722,0.010,0.006,51914.917,0.462,0.000,1192.983,13.162,55.084,0.714,3.417,0.058,607.759,5.556,19.793,0.731,3.119,0.124,-0.006,0.002,51915.230,0.371,0,0
HD_220074,1,655.235,5.122,224.749,5.694,0.280,0.029,5.633,0.081,1.691,0.115,0.079,0.011,-40.699,4.004,0.000,660.630,4.364,209.274,6.473,1.102,0.062,47.083,5.601,2.911,0.157,0.074,0.011,-37.906,3.934,0.000,671.094,3.953,215.751,7.313,1.229,0.049,41.179,6.007,2.155,0.157,0.052,0.011,-37.317,4.025,0.000,662.942,4.416,209.670,6.596,1.125,0.060,324.527,3.950,48.338,5.688,2.717,0.189,0.070,0.011,-37.187,3.949,0,0
HD_100777,0,383.421,0.990,35.232,0.824,0.363,0.015,3.519,0.047,6.148,0.038,-0.002,0.002,1246.496,0.520,0.000,382.047,1.004,19.647,1.194,3.517,0.054,16.568,0.928,3.109,0.054,0.002,0.002,1241.145,0.907,0.000,406.522,1.258,17.856,1.035,4.161,0.070,18.164,0.880,2.727,0.057,0.009,0.002,1238.030,0.862,0.000,385.381,4.751,19.490,1.198,3.602,0.131,190.303,1.089,16.685,0.945,3.030,0.108,0.003,0.002,1240.726,1.007,0,0
HD_164509,0,282.710,0.497,14.506,0.387,0.266,0.021,5.577,0.084,2.925,0.106,-0.015,0.000,3.365,0.291,0.000,283.517,0.475,13.253,0.325,2.284,0.064,2.987,0.317,5.363,0.140,-0.014,0.000,3.136,0.279,0.000,281.718,0.493,12.565,0.298,2.127,0.068,2.439,0.275,1.920,0.160,-0.015,0.000,2.987,0.316,0.000,284.056,0.583,13.101,0.338,2.354,0.075,140.852,0.491,3.131,0.330,5.035,0.214,-0.015,0.000,3.350,0.307,0,0
HD_23127,0,1267.523,9.945,33.928,2.402,0.460,0.044,3.635,0.087,5.711,0.056,-0.008,0.002,7.919,0.777,0.000,1247.945,8.012,26.729,0.748,2.916,0.072,9.409,1.130,2.019,0.120,-0.005,0.001,5.854,0.650,0.000,1227.204,13.282,28.534,1.029,2.930,0.083,8.101,0.908,1.218,0.135,-0.003,0.001,5.779,0.674,0.000,1252.740,12.687,26.776,0.775,2.952,0.097,619.867,7.483,9.457,1.247,1.924,0.181,-0.005,0.001,5.856,0.658,0,0
HD_118203,0,6.133,0.001,216.432,3.088,0.307,0.014,2.717,0.042,2.603,0.039,0.136,0.015,-29339.729,1.981,0.000,6.134,0.001,193.469,2.825,5.325,0.026,56.041,2.959,1.656,0.068,0.139,0.015,-29341.757,1.985,0.000,6.135,0.001,202.117,2.797,5.359,0.026,14.158,2.978,0.530,0.203,0.095,0.015,-29342.288,2.000,0.000,6.134,0.001,193.497,2.796,5.332,0.027,3.067,0.001,56.283,2.966,1.613,0.092,0.139,0.016,-29341.726,1.989,0,0
HD_120084,1,2084.718,25.602,62.856,21.400,0.740,0.107,2.055,0.167,6.085,0.109,0.001,0.001,4.213,3.046,0.000,2198.148,30.553,28.825,1.185,1.705,0.087,13.338,0.928,1.843,0.193,0.004,0.001,8.897,0.845,0.000,2320.073,34.148,28.855,1.149,2.032,0.086,12.751,0.918,1.477,0.202,0.005,0.001,9.474,0.883,0.000,2240.604,41.953,28.824,1.162,1.826,0.115,1087.477,16.960,13.144,0.931,1.697,0.213,0.004,0.001,9.196,0.884,0,0
HD_142415,0,389.132,1.817,74.531,18.750,0.621,0.071,4.168,0.159,2.394,0.091,-0.010,0.002,-11815.711,4.670,0.000,385.762,2.901,35.699,1.186,0.662,0.129,10.962,1.084,3.189,0.277,-0.008,0.003,-11804.212,1.161,0.000,373.732,3.709,28.502,1.008,0.296,0.178,4.482,1.013,5.134,0.384,0.004,0.002,-11802.555,1.069,0.000,385.057,2.992,35.729,1.393,0.625,0.137,192.213,2.694,11.207,1.208,3.100,0.484,-0.008,0.003,-11804.373,1.472,0,0
HD_66428,0,1890.062,67.711,52.877,5.862,0.522,0.073,2.675,0.068,5.491,0.052,0.005,0.004,-1.329,1.874,0.000,1976.374,46.624,41.933,3.172,1.769,0.048,19.613,1.022,0.890,0.161,-0.007,0.005,0.874,0.735,0.000,2142.645,50.011,48.150,3.728,2.001,0.044,19.294,1.027,0.860,0.160,-0.019,0.006,0.793,0.777,0.000,968.341,28.399,60.399,26.791,5.426,0.197,866.951,26.686,49.947,31.083,1.445,0.186,0.055,0.002,0.850,0.691,0,0
NGC_4349_127,1,657.893,3.426,190.347,1.782,0.183,0.009,1.339,0.056,6.054,0.067,0.070,0.014,-11431.934,1.526,0.000,654.770,5.538,191.329,1.741,1.097,0.030,27.831,1.993,0.584,0.119,0.066,0.020,-11438.094,1.608,0.000,689.161,6.282,200.141,1.893,1.279,0.032,22.933,1.901,0.467,0.142,-0.016,0.020,-11437.351,1.421,3289482968.720,472.232,11.309,428.374,130.187,5.961,0.131,417.223,11.093,305.647,131.487,2.069,0.176,0.423,0.023,-11458.708,2.789,0,0
HD_153950,0,499.193,1.554,68.941,0.589,0.344,0.009,5.381,0.017,4.374,0.051,0.001,0.001,33234.070,0.547,0.000,486.347,0.959,63.095,0.556,3.010,0.032,18.029,0.452,0.623,0.068,0.004,0.001,33235.100,0.508,0.000,504.795,0.877,66.546,0.757,3.661,0.031,22.022,0.420,5.432,0.067,0.008,0.002,33231.792,0.939,0.000,492.541,1.430,64.728,0.706,3.236,0.050,237.435,0.848,19.310,0.489,6.132,0.123,0.006,0.001,33233.733,0.643,0,0
HD_141937,0,648.318,1.741,227.085,5.961,0.400,0.011,3.284,0.014,0.686,0.017,-0.014,0.004,-2912.927,1.676,0.000,668.125,1.769,157.678,1.237,4.158,0.010,63.317,1.986,5.048,0.024,0.040,0.004,-2909.813,1.081,0.000,717.158,1.857,161.194,1.275,4.400,0.009,75.807,1.843,4.985,0.021,0.128,0.004,-2912.764,1.017,0.000,720.917,8.738,161.650,1.664,4.419,0.040,330.353,0.889,76.631,2.636,4.983,0.022,0.134,0.016,-2912.895,1.100,1,0
42_Dra,1,483.285,0.982,108.782,0.940,0.352,0.017,3.785,0.035,4.941,0.027,-0.021,0.002,15.055,0.857,0.000,487.862,0.754,99.537,0.841,2.488,0.016,30.549,0.975,0.982,0.034,-0.034,0.002,14.002,0.623,0.000,500.071,0.742,107.291,0.784,2.760,0.013,25.749,0.995,6.194,0.039,-0.015,0.002,15.464,0.692,0.000,490.090,0.986,100.690,0.894,2.537,0.021,241.619,0.763,30.016,0.977,0.820,0.059,-0.031,0.002,14.507,0.646,0,0
HD_79498,0,1988.467,61.465,25.881,0.789,0.603,0.021,3.916,0.107,5.789,0.179,-0.001,0.001,7.336,1.086,0.000,1790.913,33.689,16.761,1.041,2.534,0.130,10.587,0.876,1.564,0.300,0.002,0.001,4.614,1.070,0.000,1819.619,34.579,17.942,1.054,2.578,0.113,10.904,0.867,0.558,0.324,0.005,0.001,2.766,0.930,0.000,5001.001,1830.114,152.274,133.629,2.868,2.867,594.219,10.399,14.980,0.920,0.408,0.392,0.125,0.114,2.413,3.437,1,0
HD_96167,0,498.520,0.493,20.666,0.720,0.707,0.016,5.053,0.049,5.734,0.028,0.001,0.000,-3.820,0.217,0.000,497.459,1.376,10.652,0.300,4.247,0.040,5.479,0.299,3.610,0.062,0.001,0.000,-4.220,0.211,0.000,506.345,1.754,10.099,0.301,4.503,0.054,3.455,0.356,2.713,0.111,0.003,0.000,-4.413,0.219,0.000,489.733,1.996,10.423,0.297,4.021,0.059,252.286,0.897,5.656,0.301,3.920,0.082,0.001,0.000,-3.965,0.220,0,0
GJ_3021,0,133.708,0.138,166.836,2.225,0.513,0.009,5.079,0.028,5.523,0.022,-0.001,0.017,-5806.021,2.806,0.000,133.091,0.247,130.900,2.146,4.222,0.035,75.283,1.933,3.495,0.076,0.023,0.020,-5811.480,3.154,0.000,141.466,0.314,128.681,2.129,5.193,0.040,81.692,2.013,2.837,0.085,0.224,0.015,-5836.293,2.535,0.000,130.232,1.223,130.960,2.175,3.841,0.167,67.540,0.442,74.859,1.957,3.998,0.228,-0.013,0.025,-5807.498,3.468,0,0
HD_131664,0,1731.914,56.329,343.913,8.356,0.601,0.013,2.625,0.007,3.135,0.108,-0.024,0.007,35233.495,2.577,0.000,1216.575,3.082,185.711,0.640,4.358,0.007,77.657,0.615,5.882,0.030,-0.153,0.002,35239.252,0.397,0.000,1266.987,2.690,205.435,0.748,4.539,0.005,82.169,0.606,5.525,0.026,-0.121,0.002,35244.654,0.399,0.000,1523.920,9.080,287.880,2.935,5.199,0.017,536.251,1.067,95.134,0.677,4.667,0.025,0.052,0.007,35271.659,0.923,0,0
HD_145377,0,103.862,0.011,249.267,0.475,0.292,0.002,2.507,0.005,2.952,0.008,0.026,0.001,11647.203,0.241,0.000,103.599,0.012,228.272,0.442,5.355,0.005,59.044,0.326,1.706,0.015,0.026,0.001,11650.783,0.242,0.000,103.484,0.007,232.527,0.378,5.275,0.003,28.144,0.379,3.528,0.012,0.042,0.001,11645.569,0.261,3.813,103.353,0.013,228.394,0.395,5.216,0.006,51.340,0.011,60.616,0.346,0.877,0.021,0.016,0.001,11648.541,0.246,0,0
HD_22781,0,528.066,0.062,724.928,3.480,0.817,0.001,5.517,0.004,3.023,0.001,0.026,0.002,8254.111,1.333,0.000,516.448,0.124,308.397,1.842,1.890,0.007,567.848,3.565,5.242,0.004,0.298,0.002,8098.126,2.553,0.000,562.129,0.098,263.497,1.466,2.212,0.009,764.780,3.959,5.322,0.003,0.420,0.003,8025.673,2.593,0.000,549.070,0.698,284.812,1.976,2.073,0.010,258.805,0.048,726.958,4.550,5.298,0.003,0.393,0.003,8038.227,2.719,0,0
HD_20868,0,380.868,0.068,100.280,0.329,0.754,0.001,6.215,0.005,0.276,0.004,0.001,0.001,46244.858,0.356,0.000,380.283,0.172,74.273,0.512,0.625,0.010,52.172,0.530,6.144,0.022,0.031,0.001,46219.007,0.500,0.000,370.307,0.243,88.028,0.444,6.161,0.016,41.649,0.454,0.404,0.034,0.018,0.001,46227.370,0.433,0.000,390.122,0.371,71.290,0.437,1.115,0.018,188.697,0.085,53.983,0.507,5.870,0.020,0.022,0.001,46223.459,0.467,0,0
HD_162020,0,8.428,0.000,1809.593,3.323,0.276,0.001,0.500,0.004,2.669,0.004,0.023,0.013,-27328.583,2.174,0.000,8.429,0.000,1613.875,2.133,3.207,0.002,382.383,1.905,5.973,0.007,0.004,0.012,-27361.905,2.060,0.000,8.426,0.000,1546.218,2.012,3.136,0.004,242.850,2.048,1.270,0.011,0.990,0.014,-27294.199,2.441,0.000,8.429,0.000,1614.750,2.160,3.213,0.004,4.214,0.000,383.278,1.948,5.950,0.014,-0.004,0.013,-27363.507,2.186,0,0
HD_156279,0,132.608,0.355,531.361,8.177,0.661,0.009,4.637,0.010,3.311,0.022,-0.168,0.030,-20637.628,1.546,0.000,150.182,0.182,332.662,1.490,2.588,0.008,179.360,1.532,0.716,0.019,-0.741,0.018,-20579.255,1.265,0.000,154.845,0.255,319.660,1.455,2.730,0.010,180.747,1.500,0.040,0.025,-0.641,0.019,-20588.050,1.251,0.000,141.026,0.979,354.678,3.630,2.237,0.040,81.367,0.608,210.970,4.946,1.554,0.070,-0.915,0.025,-20562.476,1.829,0,0
BD-17_63,0,656.490,0.251,173.412,0.569,0.542,0.002,1.920,0.013,2.753,0.009,-0.008,0.002,3030.375,0.901,0.000,623.578,0.375,122.036,0.447,4.535,0.011,102.938,1.271,5.860,0.019,0.020,0.002,3040.375,0.651,0.000,650.089,0.363,120.430,0.392,5.114,0.017,96.701,1.288,4.605,0.017,-0.001,0.002,3048.684,0.629,0.000,586.836,0.651,133.711,0.793,3.910,0.014,333.941,0.219,153.033,1.592,1.544,0.018,-0.036,0.002,3109.097,1.490,0,0

